Euclidean 1-center of a set of static and mobile points

In this paper, we consider the problem of computing the algebraic parametric equation of the Euclidean 1-center function in $\mathbb{R}^d$, $d \geq 2$, for a system of $n$ static points and $m$ mobile points having motion defined by rational parametric functions. We have shown that the corresponding Euclidean 1-center function is a piecewise differentiable function and have derived its exact parametric algebraic equation. If the positions of the static points and the rational parametric equations of the motion of the mobile points are given, we have proposed an algorithm that computes the parametric equation of the Euclidean 1-center function.

==> images/New_Text_Document.txt <==
M = 

det([(8-t)^2+64, 24*t-3*t^2; 24*t-3*t^2, 9*t^2])
 
ans =
 
576*t^2
 

M1 

= det([((8-t)^2+64)/2, 24*t-3*t^2; (9*t^2)/2, 9*t^2])
 
ans =
 
18*t^4 - 180*t^3 + 576*t^2




M2 =  

det([(8-t)^2+64, ((8-t)^2+64)/2; 24*t-3*t^2, (9*t^2)/2])
 
ans =
 
6*t^4 - 108*t^3 + 960*t^2 - 1536*t






syms t
x = (8-t)*(18*t^4 - 180*t^3 + 576*t^2)/(576*t^2) + (3*t)*(6*t^4 - 108*t^3 + 960*t^2 - 1536*t)/(576*t^2) + t;
y = (8)*(18*t^4 - 180*t^3 + 576*t^2)/(576*t^2);
ezplot(x,y,[2,8])






